Efficient computation of Fourier-Bessel transforms for transverse-momentum dependent parton distributions and other functions

We present a method for the numerical computation of Fourier-Bessel transforms on a finite or infinite interval. The function to be transformed needs to be evaluated on a grid of points that is independent of the argument of the Bessel function. We demonstrate the accuracy of the algorithm for a wide range of functions, including those that appear in the context of transverse-momentum dependent parton distributions in Quantum Chromodynamics.

==> plots/1_vs_2_subgrids/README.txt <==
Best settings (lowest MSE) for r_kappa, z1 found using a multidimensional scan.

Best settings for 1 subgrid (r_kappa)
Yukawa_Q100		10.0
Yukawa_Q20		8.0
Yukawa_Q2		8.0
Gauss_Q100		4.0
Gauss_Q20		7.0
Gauss_Q2		8.0
toy_TMD_Q100	6.0
toy_TMD_Q20		4.0
toy_TMD_Q2		7.0

Best settings for 2 subgrids (z1, r_kappa)
Yukawa_Q100		[0.05, 4.0]
Yukawa_Q20		[0.1, 2.0]
Yukawa_Q2		[0.1, 2.0]
Gauss_Q100		[0.05, 5.0]
Gauss_Q20		[0.1, 4.0]
Gauss_Q2		[0.1, 3.0]
toy_TMD_Q100	[0.05, 3.0]
toy_TMD_Q20		[0.1, 2.0]
toy_TMD_Q2		[0.1, 2.0]


==> plots/2_vs_3_subgrids/README.txt <==
Best settings (lowest MSE) for r_kappa, z1, z2 (for 3 subgrids) found using a multidimensional scan.

Best settings for 3 subgrids (z1, z2, r_kappa)
Yukawa_Q100		[0.05, 0.8, 6.0]
Yukawa_Q20		[0.1, 0.8, 1.5]
Yukawa_Q2		[0.1, 1.0, 1.5]
Gauss_Q100		[0.15, 1.2, 7.0]
Gauss_Q20		[0.1, 1.0, 4.0]
Gauss_Q2		[0.2, 3.0, 5.0]
toy_TMD_Q100	[0.05, 0.5, 1.0]
toy_TMD_Q20		[0.1, 1.5, 1.5]
toy_TMD_Q2		[0.1, 1.0, 1.5]

Best settings for 2 subgrids (z1, r_kappa)
Yukawa_Q100		[0.05, 4.0]
Yukawa_Q20		[0.1, 2.0]
Yukawa_Q2		[0.1, 2.0]
Gauss_Q100		[0.05, 5.0]
Gauss_Q20		[0.1, 4.0]
Gauss_Q2		[0.1, 3.0]
toy_TMD_Q100	[0.05, 3.0]
toy_TMD_Q20		[0.1, 2.0]
toy_TMD_Q2		[0.1, 2.0]


==> plots/Levin_Ogata/README.txt <==
Subinterval structure:
{0, 0.05, Infinity}

Exp_sqrt_grid for Yukawa and toy_TMD
Exp_grid for Gauss

Values of r_kappa:
Yukawa, toy_TMD: r_kappa = 3
Gauss: r_kappa = 5

For N = total number of points, I take the following numbers of points on subgrids:

{ int(N/3) + 1, N - int(N/3) }


==> plots/cond_par_correlations/README.txt <==
Scatter plots include both Exp_grid and Exp_sqrt_grid with:

z1 in {0.03, 0.05, 0.1, 0.15, 0.2, 0.25, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.}
r_kappa in {0.5, 1., 2., 3., 4., 5., 6.}

Mass parameter:
	* Exp_sqrt_grid: m = r_kappa * 0.642
	* Exp_grid: m = r_kappa * sqrt(0.5 * g1), where g1 = 0.28
		(from Bacchetta et al., arXiv:1703.10157)



==> plots/error_1_subgrid/README.txt <==
Best settings (lowest MSE) for r_kappa, z1 found using a multidimensional scan.

Best settings for 1 subgrid (r_kappa)
Yukawa_Q100		10.0
Yukawa_Q20		8.0
Yukawa_Q2		8.0
Gauss_Q100		4.0
Gauss_Q20		7.0
Gauss_Q2		8.0
toy_TMD_Q100	6.0
toy_TMD_Q20		4.0
toy_TMD_Q2		7.0

Worst settings: r_kappa = 0.5 in all cases.


==> plots/error_estimation/README.txt <==
Function name	Best settings	Worst settings (z1, r_kappa)
Yukawa_Q100		[0.05, 4.0]		[0.03, 1.0]
Yukawa_Q20		[0.1, 2.0]		[0.03, 1.0]
Yukawa_Q2		[0.1, 2.0]		[0.03, 1.0]
Gauss_Q100		[0.05, 5.0]		[0.03, 1.5]
Gauss_Q20		[0.1, 4.0]		[0.03, 1.0]
Gauss_Q2		[0.1, 3.0]		[0.03, 1.0]
toy_TMD_Q100	[0.05, 3.0]		[0.03, 7.0]
toy_TMD_Q20		[0.1, 2.0]		[0.05, 7.0]
toy_TMD_Q2		[0.1, 2.0]		[0.03, 1.0]


==> plots/grid_transformation/README.txt <==
Best settings (z1, r_kappa):

#---------------------------------------------------------------------
For Yukawa, Exp_grid vs Exp_sqrt_grid:

Exp_grid:
Yukawa_Q100		[0.05, 1.0]
Yukawa_Q20		[0.15, 1.5]
Yukawa_Q2		[0.1, 1.5]

Exp_sqrt_grid:
Yukawa_Q100		[0.05, 4.0]
Yukawa_Q20		[0.1, 2.0]
Yukawa_Q2		[0.1, 2.0]

#---------------------------------------------------------------------
For toy_TMD, Exp_grid vs Exp_sqrt_grid:

Exp_grid:
toy_TMD_Q100 	 [0.05, 1.5]
toy_TMD_Q20 	 [0.15, 1.0]
toy_TMD_Q2 		 [0.15, 1.0]

Exp_sqrt_grid:
toy_TMD_Q100 	 [0.05, 3.0]
toy_TMD_Q20 	 [0.1, 2.0]
toy_TMD_Q2 		 [0.1, 2.0]

#---------------------------------------------------------------------
For Gauss_grid vs Exp_grid:

Gauss_grid:
Gauss_Q100		[0.05, 2.0]
Gauss_Q20		[0.15, 1.5]
Gauss_Q2		[0.15, 1.5]

Exp_grid:
Gauss_Q100		[0.05, 5.0]
Gauss_Q20		[0.1, 4.0]
Gauss_Q2		[0.1, 3.0]


==> plots/special-integrals/README.txt <==
Integration precision for \int J_0(qz) log^n (z^2 b0^2/Q^2) z dz
Q = 100 everywhere.

Log_p_grid is defined by the variable transformation

u = - ( log[(z + z1) / (z + z2)] )^p , z1 > z2, p > 0.

Grids:

n = 1, 2, 3, 4 
	* {16, 32} points,
	* z-limits: {0., 5e-2, Grid_1d::infinity}
	* Log_p_grid p = 0.2, z1 = 0.1, z2 = 1e-8
		
n = 5, 6, 7, 8
	* {32, 48} points
	*  z-limits: {0., 5e-2, Grid_1d::infinity}
	* Log_p_grid p = 0.2, z1 = 0.1, z2 = 1e-8 (the same parameters)
	
The same grid settings (with {32, 48} points) are used to plot the transformed integrands.
	
------------------------------------------------------------
Integration precision for \int J_mu(qz) log^n (z^2 b0^2/Q^2) z dz
n = 1, 2
mu = 0, 1, 2

The same z-grid for all mu, n:

	* {24, 48} points
	* z-limits {0., 0.1, Grid_1d::infinity}
	* Log_p_grid p = 0.25, z1 = 0.1, z2 = 5e-7
	
------------------------------------------------------------
Integration of toy TMD with z J_0 and J_1 :
	* {16, 32} points
	* z-limits: {0., 5e-2, Grid_1d::infinity}
	* Exp_sqrt_grid, grid parameter m = 4. * 0.642 = 2.568
	(optimal settings for the standard integrator)


==> plots/tmd_plots/README.txt <==
Subinterval structure:
{0, 0.05, Infinity}

Exp_sqrt_grid for Yukawa and toy_TMD
Exp_grid for Gauss

Values of r_kappa:
Yukawa, toy_TMD: r_kappa = 3
Gauss: r_kappa = 5


==> plots/xz_heatmaps/README.txt <==
For integrand vanishing like ~exp(-kappa * z)
use Exp_sqrt_grid with grid parameter r_kappa * kappa

For integrand vanishing like ~exp(-kappa^2 * z^2)
use Exp_grid with grid parameter r_kappa * kappa

Subinterval structure given by {0., z1, Infinity}.

Tested values of r_kappa: [0.25, 8.], spacing: 0.25
Tested values of z1 : [0.01, 0.3], spacing: 0.01

##############################################
Evaluated is max. relative error *away from the zero-crossing value of q_0*

This means that q such that |q - q_0| < Delta_q are not taken into account.

Widths of the excluded regions in q:
	* for Q = 2, Delta_q = 1
	* for Q = 20, Delta_q = 5
	* for Q = 100, Delta_q = 10
##############################################

